The Thousand-Pulsar-Array programme on MeerKAT XV: A comparison of the radio emission properties of slow and millisecond pulsars

We use data from the MeerTime project on the MeerKAT telescope to ask whether the radio emission properties of millisecond pulsars (MSPs) and slowly rotating, younger pulsars (SPs) are similar or different. We show that the flux density spectra of both populations are similarly steep, and the widths of MSP pulsar profiles obey the same dependence on the rotational period as slow pulsars. We also show that the polarization of MSPs has similar properties to slow pulsars. The commonly used pseudo-luminosity of pulsars, defined as the product of the flux density and the distance squared, is not appropriate for drawing conclusions about the relative intrinsic radio luminosity of SPs and MSPs. We show that it is possible to scale the pseudo-luminosity to account for the pulse duty cycle and the solid angle of the radio beam, in such a way that MSPs and SPs do not show clear differences in intrinsic luminosity. The data, therefore, support common emission physics between the two populations in spite of orders of magnitude difference in their period derivatives and inferred, surface, dipole magnetic field strengths.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
